PUATE: Efficient Average Treatment Effect Estimation from Treated (Positive) and Unlabeled Units

The estimation of average treatment effects (ATEs), defined as the difference in expected outcomes between treatment and control groups, is a central topic in causal inference. This study develops semiparametric efficient estimators for ATE in a setting where only a treatment group and an unlabeled group, consisting of units whose treatment status is unknown, are observed. This scenario constitutes a variant of learning from positive and unlabeled data (PU learning) and can be viewed as a special case of ATE estimation with missing data. For this setting, we derive the semiparametric efficiency bounds, which characterize the lowest achievable asymptotic variance for regular estimators. We then construct semiparametric efficient ATE estimators that attain these bounds. Our results contribute to the literature on causal inference with missing data and weakly supervised learning.

==> Macros/Prompt/Prompt.txt <==
You are an expert in editing academic papers. I am writing a paper on econometrics. Please proofread my manuscript to ensure that the English reads naturally. You may modify the structure if necessary. Please return the proofreading results in \LaTeX. Answer in a chat style.

- Do not modify the mathematical code.
- Do not introduce new mathematical code.
- Do not change the display style. Do not convert inline equations to display equations on your own.
- Do not manually alter spacing commands (such as \;, \, and \!).
- Do not use \bigl, \bigr, \Bigl, \Bigr. Do not change the macro.
- Do not change section or title names.
- Do not alter any mathematical content in any way.
- Do not introduce \textbf{} or \emph{} on your own.
- Do not use " " to emphasize words
- You may change the structure if needed, for example, to clarify claims or improve paragraph flow.

